Hydrodynamic and Non-hydrodynamic Excitations in Kinetic Theory -- A Numerical Analysis in Scalar Field Theory

Viscous hydrodynamics serves as a successful mesoscopic description of the Quark-Gluon Plasma produced in relativistic heavy-ion collisions. In order to investigate, how such an effective description emerges from the underlying microscopic dynamics we calculate the hydrodynamic and non-hydrodynamic modes of linear response in the sound channel from a first-principle calculation in kinetic theory. We do this with a new approach wherein we discretize the collision kernel to directly calculate eigenvalues and eigenmodes of the evolution operator. This allows us to study the Green's functions at any point in the complex frequency space. Our study focuses on scalar theory with quartic interaction and we find that the analytic structure of Green's functions in the complex plane is far more complicated than just poles or cuts which is a first step towards an equivalent study in QCD kinetic theory.

==> PUBLICCODE/CODE/README.txt <==
Run the makefile to create an executable. The makefile may have to be adjusted to your operating system. For reference the code was created on a windows machine on a Linux subsystem via Ubuntu.

The executable can be executed with MPI. The executable may take several input arguments to vary the calculations. The default values can be found in the Definitions.cpp. The Input parameters are

-pMin : Minimum momentum for discretization (0 minimum)
-pMax : Maximum momentum for discretization 
-Np : Number of momenta in discretization (2 minimum)(default is 64)
-Ncos : Number of angles in discretization (2 minimum)(default is 64)
-cosMin : Minimum cosine for discretization (-1 is lowest possible)(default is -1)
-cosMax : Maximum cosine for discretization (1 is highest possible)(default is  1)
-x : Multiplication factor for Monte Carlo Integration (default is 4)(32768 used in paper)
-k : Gradient k
-kbar : Scaled gradient kbar (equal to k, if etas=1)
-etas : Visosity/entropy density (not necessary, but set =1 for easy kbar use)
-lambda : Coupling strength of quartic scalar interaction lambda
-rta : Switches on/off RTA mode (1=RTA , 0=Scalar)(default is 0)
-tMax : Maximum time to evolve to
-dtStep : Time step size in evolution
-ktMax : Maximum value for k*time in evolution (only if specified)
-dktStep : k*time step size in evolution (only if specified)
-fs : Switches on/off free streaming mode, i.e. collision integral=0 (1=free streaming , 0=collision integral)
-M : Input matrix file (input matrix has to match discretization of simulation)
-te : Switches on/off time evolution via matrix multiplication (takes longer than eigenvalue reconstruction)
-ev : Switches on/off eigenvalue calculation
-evr : Switches on/off eigenvalue reconstruction of time evolution (evr=1 also sets ev=1)
-freq : Switches on/off reconstruction of frequency space green's functions
-printmatrix : Switches on/off matrix output for possible further use (see -M)
-o : Output directory name (default is OUTPUT)
-sepev: Separate the output into a different folder (if you want to run multiple simulations with different k at once use this)
-so : Separate output directory name 


 

